Low-Thrust Many-Revolution Trajectory Design Under Operational Uncertainties for DESTINY+ Mission

DESTINY+ is a planned JAXA medium-class Epsilon mission from Earth to deep space using a low-thrust, many-revolution orbit. Such a trajectory design is a challenging problem not only for trajectory design but also for flight operations, and in particular, it is essential to evaluate the impact of operational uncertainties to ensure mission success. In this study, we design the low-thrust trajectory from Earth orbit to a lunar transfer orbit by differential dynamic programming using the Sundman transformation. The results of Monte Carlo simulations with operational uncertainties confirm that the spacecraft can be successfully guided to the lunar transfer orbit by using the feedback control law of differential dynamic programming in the angular domain.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.


==> short_abstract.txt <==
Text is limited to 100 words. This is the Short Abstract as it will appear in the program.

提出期限は7月末

- DDPを使って， Many-Revolution Trajectory Designを計算する
 - ミニマムはJ2, 低推力制御を含む
 - フルは球面調和関数，大気抵抗，（太陽輻射圧），低推力制御
- イオンエンジン停止や制御誤差等の外乱を加えて，（フィードバック制御込みの）プロパゲートする
- エクストラは，DDPの結果を踏まえて，サロゲートモデルを組むところまで？
- ロバスト性が十分にあるかどうか？


